The effectiveness of unsupervised subword modeling with autoregressive and cross-lingual phone-aware networks

This study addresses unsupervised subword modeling, i.e., learning acoustic feature representations that can distinguish between subword units of a language. We propose a two-stage learning framework that combines self-supervised learning and cross-lingual knowledge transfer. The framework consists of autoregressive predictive coding (APC) as the front-end and a cross-lingual deep neural network (DNN) as the back-end. Experiments on the ABX subword discriminability task conducted with the Libri-light and ZeroSpeech 2017 databases showed that our approach is competitive or superior to state-of-the-art studies. Comprehensive and systematic analyses at the phoneme- and articulatory feature (AF)-level showed that our approach was better at capturing diphthong than monophthong vowel information, while also differences in the amount of information captured for different types of consonants were observed. Moreover, a positive correlation was found between the effectiveness of the back-end in capturing a phoneme's information and the quality of the cross-lingual phone labels assigned to the phoneme. The AF-level analysis together with t-SNE visualization results showed that the proposed approach is better than MFCC and APC features in capturing manner and place of articulation information, vowel height, and backness information. Taken together, the analyses showed that the two stages in our approach are both effective in capturing phoneme and AF information. Nevertheless, monophthong vowel information is less well captured than consonant information, which suggests that future research should focus on improving capturing monophthong vowel information.

==> submission_misc.txt <==
Contribution;
This study contributes to unsupervised acoustic modeling in the area of speech processing. On one hand we proposed a state-of-the-art approach  to learning fundamental speech units (phonemes) of an unknown language without requiring its linguistic knowledge. On the other hand, we made    comprehensive and systematic analyses on why and how this approach is effective, from several aspects including phoneme level and articulatory features.

Why significant:
There are over 7000 spoken languages in the world, most of which are considered low-resourced. High-performing automatic speech recognition (ASR) techniques cannot be directly applicable to these low-resource languages. Our study can help learning phonemes of  such low-resource languages in an unsupervised manner. Our study forms the first step towards the ultimate goal of unsupervised ASR.

Unsupervised Subword Modeling Using Autoregressive Pretraining and Cross-Lingual Phone-Aware Modeling. INTERSPEECH 2020: 2732-2736

The zero resource speech challenge 2017. ASRU 2017: 323-330
An Unsupervised Autoregressive Model for Speech Representation Learning. INTERSPEECH 2019: 146-150

In most past studies that focus on unsupervised acoustic modeling, approaches were proposed and compared only in an overall evaluation metric, which did not provide insights on whether acoustic unit representations learned by these approaches are of good consistency to every individual true phonemes. We, to the best of our knowledge for the first time in the literature, additionally present detailed analyses that explore the question of the effectiveness of the proposed approach to capturing phoneme and articulatory feature (AF) information of the target language. Furthermore, the approach that we proposed and  was analyzed achieves state-of-the-art. 
